Stellar Bars in Jellyfish Galaxies: Statistical Insights into the Combined Role of Bars and Environment

Recent observational studies suggest that the interplay between internal and environmental mechanisms, in particular, the combined action of stellar bars and ram pressure stripping (RPS) may influence central star formation activity in jellyfish galaxies. However, current evidence relies on small samples, leaving open whether bars play a significant role during stripping. In this study, we analyse a sample about five times larger than those used in previous works, comprising 176 galaxies identified as RPS candidates based on optical morphological indicators such as asymmetries, debris tails, and displaced star-forming regions. To assess the impact of these processes, we examine radial $u-r$ colour profiles from SDSS imaging as tracers of the specific star formation rate (sSFR). We classify galaxies by bar presence and RPS signatures, and construct comparison samples through stepwise matching in stellar mass and environment to disentangle the individual and combined effects of bars and RPS on stellar population gradients. Our results show that central rejuvenation signals emerge in RPS candidate galaxies, becoming most evident when bars and RPS act together. Barred RPS galaxies are systematically bluer at all radii than their non-RPS counterparts, while unbarred systems display only mild or no central differences, suggesting that the observable outcome of RPS depends on the stripping stage. Furthermore, barred galaxies exhibit flatter central colour profiles than unbarred ones -- a robust signature across all matched configurations. These findings highlight the key role of bars in amplifying environmental effects on the stellar populations of jellyfish galaxies, underscoring how internal structures can modulate the observable signatures of environmental processes in galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
